The Signature of a Windy Radio Supernova Progenitor in a Binary System

Type II supernova progenitors are expected to emit copious amounts of mass in a dense stellar wind prior to the explosion. When the progenitor is a member of a binary, the orbital motion modulates the density of this wind. When the progenitor explodes, the high-velocity ejecta collides with the modulated wind, which in turn produces a modulated radio signal. In this work we derive general analytic relations between the parameters of the radio signal modulations and binary parameter in the limit of large member mass ratio. We use these relations to infer the semi major axis of SN1979c and a lower bound for the mass of the companion. We further constrain the analytic estimates by numerical simulations using the AMUSE framework. In these calculations we simulate the progenitor binary system including the wind and the gravitational effect of a companion star. The simulation output is compared to the observed radio signal in supernova SN1979C. We find that it must have been a binary with an orbital period of about 2000 year. If the exploding star evolved from a $\sim 18 M_{\odot}$ zero-age main-sequence at solar metalicity, we derive a companion mass of $5$ to $12 M_{\odot}$ in an orbit with an eccentricity lower than about 0.8.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
